Hybrid Federated Learning for Multimodal Fusion under Missing Modalities and Site Heterogeneity

Multimodal fusion is studied under hybrid federation, where data are partitioned across samples and feature blocks. The proposed two-dimensional federated smooth multiple-kernel large-margin learning method (2D-FedSMKL) integrates availability-corrected modality scores, group-kernel regularization, and smooth worst-site risk aggregation. For fixed maps and propensities, the objective is convex and smooth. Curvature bounds and exact synchronous block-gradient equivalence are established for binary and multiclass scores, giving a conditional accelerated rate. An oracle-propensity binary risk bound and a propensity-perturbation result are also derived. Simulations and two public activity-recognition benchmarks assess site heterogeneity and modality absence. Worst-site aggregation improves worst-site performance under heterogeneity, including reversed and size-balanced designs. On the benchmarks, validation selects the correction; the selected model is not significantly worse than the strongest reference at the worst site, and group-regularization benefits vary by dataset.

==> figure_data/convergence.csv <==
iteration,objective,objective_gap,site1_risk,site2_risk,site3_risk,site1_weight,site2_weight,site3_weight
1,0.7285826969684247,0.11378977057369999,0.6842854625708298,0.6802066772131085,0.8271874574257525,0.31573511524953096,0.11471631496936831,0.5695485697811008
2,0.6872105201116964,0.07241759371697165,0.6681803170202,0.6879047745672258,0.7352350858169187,0.4878463977014697,0.263559710539685,0.24859389175884536
3,0.6696198102445537,0.05482688384982903,0.6490594923962212,0.6575382623628684,0.728782616404564,0.48139797651001687,0.21562602597783154,0.30297599751215165
4,0.6596577224061412,0.04486479601141646,0.637843919436027,0.6376606140641853,0.7249695645607629,0.47625598542476316,0.18464568930611433,0.33909832526912265
5,0.6524964543378239,0.03770352794309917,0.6316033196609274,0.625687212552614,0.717434116061282,0.4879998413594932,0.17195824518511457,0.3400419134553922
6,0.6465946892381323,0.03180176284340763,0.62730541062063,0.6169706770613702,0.709029826392865,0.5055434305199226,0.16549264993670898,0.3289639195433685
7,0.6416153212089454,0.026822394814220663,0.6236420337979682,0.6096587501551054,0.7015611858452281,0.5211675261123981,0.16054193746997678,0.318290536417625
8,0.6373724911069152,0.02257956471219047,0.6202089282574191,0.6032701051045491,0.6954172178852629,0.5327697530345895,0.15622761583990205,0.3110026311255084
9,0.6337394649069635,0.01894653851223882,0.6169494837333102,0.5977601281144692,0.6904141565901519,0.540695894831638,0.15271490261702536,0.30658920255133654
10,0.6306255289260385,0.0158326025313138,0.613892539313717,0.5931219014852539,0.6862779687535083,0.5458473956835033,0.15015987136302245,0.3039927329534742
11,0.6279591262870492,0.013166199892324482,0.611063333179822,0.5892779871236107,0.6828046679933647,0.5490119017934977,0.14849769118376527,0.3024904070227371
12,0.6256808423620869,0.01088791596736216,0.6084705325404252,0.5860942287090856,0.6798684090533172,0.5507644449455967,0.14751165757756238,0.3017238974768408
13,0.6237404343983368,0.008947508003612104,0.6061136506440327,0.5834227352740937,0.6773869796386103,0.5515350073317173,0.14694550174081342,0.3015194909274691
14,0.6220946714723156,0.007301745077590849,0.6039889728538916,0.5811345035475585,0.6752935395843677,0.5516690587757015,0.14658110670841712,0.30174983451588144
15,0.6207055994305459,0.005912673035821214,0.6020906702504966,0.5791326631660918,0.6735252905258898,0.5514473530171362,0.14626957341185803,0.3022830735710057
16,0.619539433272498,0.004746506877773338,0.6004098747400253,0.5773513078368046,0.6720234038545093,0.5510848741748449,0.14592864606744022,0.30298647975771487
17,0.6185660024323569,0.003773076037632217,0.5989341828126812,0.5757481147773998,0.670736216561424,0.5507304070445711,0.14552520966564503,0.3037443832897839
18,0.6177585389729322,0.0029656125782074882,0.5976483256218178,0.5742965616346954,0.6696212579152918,0.5504744016137999,0.1450564213567895,0.3044691770294107
19,0.6170936449076592,0.002300718512934452,0.5965356286010177,0.5729799946485503,0.6686453686932077,0.5503626888209845,0.14453504253817262,0.3051022686408429
20,0.616551265694991,0.001758339300266254,0.5955795357954073,0.5717876219843034,0.6677837039790876,0.5504108558001609,0.14397958291430357,0.3056095612855355
21,0.6161144728661786,0.0013215464714538827,0.5947646293866432,0.5707118953300979,0.6670182836443642,0.550615883419417,0.14340846111031738,0.3059756554702656
26,0.615064560560327,0.0002716341656022747,0.5923517802082596,0.5668859719195203,0.6642774233819128,0.553386215080728,0.14077521671086676,0.30583856820840516
31,0.6149667007833428,0.00017377438861809757,0.5916347206489669,0.565154940474557,0.6627604253997805,0.5569560349793666,0.1393090751051873,0.30373488991544595
36,0.61500217024214,0.00020924384741527469,0.5914745071852491,0.5648878509242581,0.6620689855096038,0.558590054004215,0.1394691321141007,0.3019408138816842
41,0.6149567901282761,0.00016386373355137263,0.5914510541830451,0.5654837402045978,0.6620161948559886,0.5578651044121197,0.1407333562581859,0.30140153932969443
46,0.6148777858075771,8.485941285241161e-05,0.59154363562089,0.5663470060839781,0.6623582884893565,0.5561547383715065,0.1421156449905115,0.3017296166379821
51,0.6148303841639537,3.745776922903232e-05,0.5917564069260809,0.5669641233665317,0.6628481402988313,0.5548466440845061,0.14274008995802467,0.30241326595746926
56,0.6148216907550301,2.8764360305411074e-05,0.5920117115926838,0.5671347587802268,0.6632551550399922,0.5545337020713595,0.1424584096643184,0.303007888264322
61,0.6148235134159125,3.058702118774459e-05,0.5921840326382906,0.5670208766324182,0.6634544466466354,0.5548342449995789,0.14185733496291422,0.3033084200375068
66,0.6148161070287315,2.3180634006747525e-05,0.5922097187001518,0.5668514361040625,0.663455295656462,0.5551596324376665,0.14147967204373169,0.30336069551860173
71,0.6148047441709761,1.1817776251366041e-05,0.5921277637727543,0.5667297508523782,0.6633347092898909,0.5553200705230374,0.14142687894999156,0.30325305052697105
76,0.6147998855208674,6.959126142680461e-06,0.592015019220535,0.5666617902548579,0.6631759432263592,0.5553905569293175,0.14155044389398144,0.30305899917670115
81,0.6148011989154091,8.272520684360352e-06,0.5919247542868945,0.566620892477107,0.6630468462814297,0.5554347488420235,0.14167822984285805,0.30288702131511847
86,0.6148018304071777,8.904012453014865e-06,0.5918775295353345,0.5665889118016088,0.6629813911469776,0.5554658630725251,0.14172216883000346,0.3028119680974714
91,0.6147989242814652,5.997886740494174e-06,0.5918746141397311,0.566569002280449,0.6629761720897686,0.5554946160867341,0.14168936777325566,0.30281601614001014
96,0.6147955528383316,2.6264436069345365e-06,0.5919053723158946,0.5665703426897251,0.6630109084755905,0.5555220445951016,0.14162690778280457,0.3028510476220937
101,0.6147945984825957,1.6720878709408638e-06,0.5919490851281495,0.5665949268927416,0.6630638441857643,0.55552126052305,0.14158156305263656,0.3028971764243135
106,0.6147953404829299,2.4140882052270385e-06,0.5919827564946717,0.5666361683028855,0.6631131862013034,0.5554673888750535,0.14158569555859288,0.3029469155663536
111,0.6147957586350312,2.832240306505085e-06,0.5919931296896359,0.5666790417880236,0.66313976220026,0.5553793420423461,0.1416399544388428,0.3029807035188111
116,0.6147951248871867,2.198492461968904e-06,0.5919813518289319,0.566704654027801,0.6631356397252222,0.5553088440601844,0.141710256976038,0.3029808989637774
121,0.6147940858857693,1.1594910446222073e-06,0.591957917366135,0.5667024060063223,0.6631089204055308,0.555290263635865,0.14175556149940677,0.3029541748647282
126,0.6147935137976668,5.874029420649407e-07,0.5919352364638363,0.5666780280641002,0.6630774438440077,0.5553171506838673,0.14175841572493902,0.30292443359119364
131,0.6147936072660124,6.80871287683793e-07,0.5919227549644727,0.5666481542103983,0.6630568932338892,0.5553625915779251,0.1417289263517734,0.30290848207030163
136,0.614793869029798,9.426350733310329e-07,0.5919243744181238,0.5666281866495693,0.6630536342670986,0.5554045858013196,0.1416886568843465,0.3029067573143339
141,0.6147938028439844,8.764492597235218e-07,0.5919377207260913,0.5666247560779565,0.6630652778867436,0.5554313623114722,0.14165587321365555,0.30291276447487225
146,0.614793458959056,5.325643313014439e-07,0.5919558636594344,0.566635195535717,0.6630847359002255,0.5554377758920797,0.14163932249926053,0.3029229016086597
151,0.6147932128732758,2.864785511036416e-07,0.5919708924340574,0.5666505735570642,0.6631037528898854,0.55542613389151,0.1416371781690158,0.3029366879394743
156,0.6147932195439524,2.931492276703196e-07,0.59197732544985,0.5666605494513954,0.6631153000790865,0.5554071467898408,0.14164069968762766,0.30295215352253146
161,0.6147932976062984,3.7121157370201274e-07,0.5919737621938325,0.5666591719013658,0.6631154989233126,0.5553937306741923,0.14164243800933735,0.3029638313164704
166,0.6147932585439603,3.3214923556013076e-07,0.5919626193978342,0.5666484186941505,0.6631048513210748,0.5553918311517262,0.14164287327776492,0.30296529557050883
171,0.6147931363458401,2.0995111538191225e-07,0.5919486420746107,0.5666364370167246,0.6630879383337808,0.5553974472276786,0.1416490168347747,0.30295353593754676
176,0.6147930674204849,1.4102576018082402e-07,0.5919369430842065,0.5666316588328678,0.6630714308831004,0.5554018561898614,0.14166648112952165,0.30293166268061694
181,0.6147930849741688,1.585794441316679e-07,0.5919312095929269,0.5666373435747145,0.6630613461799015,0.5553990823161068,0.14169273570946073,0.30290818197443253
186,0.6147931078809183,1.8148619362889917e-07,0.5919326272776287,0.5666501471408819,0.6630608405922633,0.5553895399445492,0.1417171916388726,0.30289326841657815
191,0.6147930742028638,1.478081390615671e-07,0.5919398286083213,0.5666628496379117,0.6630693413321581,0.5553786801425271,0.14172741441264158,0.3028939054448313
196,0.6147930127330058,8.633828108006725e-08,0.5919497428123202,0.5666688357479667,0.6630831134360775,0.5553730165265625,0.14171669086616384,0.30291029260727376
201,0.6147929841916909,5.779696621299735e-08,0.5919588758060618,0.5666655546141637,0.6630968780039129,0.5553763126986176,0.14168821333772572,0.3029354739636566
206,0.614792999123879,7.272915425460269e-08,0.5919644951072965,0.5666553178806465,0.6631058454434154,0.5553877168287111,0.14165368339632858,0.30295859977496037
211,0.6147930172128662,9.08181414516207e-08,0.5919653652431967,0.5666434531980648,0.6631074170283899,0.5554024463908385,0.1416273770528077,0.3029701765563538
216,0.614793006532143,8.013741825685372e-08,0.5919618949176643,0.5666352112924221,0.6631019152077856,0.555414399200356,0.14161916211312858,0.30296643868651546
221,0.6147929767283652,5.033364047779543e-08,0.5919557505456036,0.5666332742155865,0.6630921126256543,0.5554191427258419,0.14163030260723408,0.30295055466692417
226,0.614792956000664,2.9605939255716862e-08,0.5919491484540371,0.5666370567937798,0.6630818810051269,0.5554157049187498,0.1416539410112583,0.3029303540699919
231,0.6147929553195108,2.8924786121820034e-08,0.5919441064540223,0.5666437732045951,0.6630746391360641,0.5554064537581899,0.1416793442617518,0.30291420198005836
236,0.6147929633027079,3.690798322519839e-08,0.5919418827687963,0.5666502987208697,0.6630722482235075,0.5553954475231617,0.141697197449611,0.30290735502722715
241,0.614792965813764,3.941903925497314e-08,0.5919427168853632,0.566654663180481,0.6630746750507044,0.5553863511777921,0.14170321415014658,0.30291043467206125
246,0.6147929597991658,3.3404441102113935e-08,0.5919458945420486,0.5666564820637604,0.6630803647963305,0.5553810897426055,0.14169866275327705,0.3029202475041175
251,0.6147929503646874,2.396996268139162e-08,0.5919500922225976,0.5666563850887605,0.6630870252619911,0.5553798168341224,0.141688195923399,0.3029319872424786
256,0.6147929428441145,1.6449389739214837e-08,0.5919538799653001,0.5666550952370359,0.6630924707107803,0.5553818275534578,0.1416767187743898,0.3029414536721525
261,0.6147929397119417,1.331721699582289e-08,0.5919561974777111,0.5666528960459423,0.663095256564032,0.5553864373278877,0.14166722983537014,0.302946332836742
266,0.614792940754668,1.4359943234509842e-08,0.5919566322160765,0.5666497848248593,0.6630949744886454,0.5553930972891187,0.14166055635884195,0.3029463463520393
271,0.6147929433375741,1.6942849345724653e-08,0.5919554287554899,0.5666460171307008,0.663092202297923,0.555400858811018,0.14165648190599187,0.3029426592829901
276,0.6147929437721054,1.7377380645555718e-08,0.5919532792058771,0.5666424675060315,0.6630881847885204,0.5554079328871827,0.14165498066948162,0.30293708644333567
281,0.614792940310294,1.3915569252453963e-08,0.5919510145646254,0.5666404316104474,0.6630843664639109,0.5554119897940037,0.14165655542468594,0.3029314547813103
286,0.614792934918672,8.523947325755898e-09,0.5919493200472203,0.5666409591072186,0.6630819187770103,0.5554111880449589,0.1416615970779023,0.3029272148771387
291,0.6147929314520593,5.057334551139547e-09,0.5919485573792479,0.5666441673031647,0.6630814013597354,0.5554052930583265,0.1416694690455259,0.30292523789614756
296,0.6147929319034164,5.508691724998016e-09,0.591948723697178,0.5666490081321752,0.6630826560788214,0.5553961108011559,0.1416781643959997,0.3029257248028443
301,0.6147929346004116,8.205686907736265e-09,0.5919495305323794,0.5666536672553938,0.663084953933571,0.5553868777127126,0.14168490565043193,0.3029282166368555
306,0.6147929360488386,9.654113841683909e-09,0.5919505565760239,0.5666563822388077,0.6630873234597562,0.5553808954832453,0.14168736782319558,0.30293173669355905
311,0.6147929343518513,7.957126624269506e-09,0.5919514152506544,0.5666562304096933,0.6630889260196293,0.5553801348583527,0.14168478753759806,0.3029350776040493
316,0.6147929307945793,4.399854591774499e-09,0.5919518808725607,0.5666534834030656,0.6630893365952487,0.5553845024377074,0.14167831556486987,0.3029371819974228
321,0.6147929282983939,1.903669222258486e-09,0.5919519352772852,0.5666493919710429,0.6630886377539215,0.5553920515086248,0.14167045194821,0.3029374965431652
326,0.6147929285381631,2.1434384267493556e-09,0.5919517278174542,0.5666455673423034,0.6630873138814954,0.5553999255114697,0.14166391983416285,0.3029361546543675
331,0.6147929305353593,4.140634612959104e-09,0.5919514754585683,0.5666432947886145,0.6630860086435477,0.5554055271116061,0.14166057883503394,0.30293389405335985
336,0.6147929318482427,5.453517970543942e-09,0.5919513513234317,0.5666430908093135,0.6630852531251334,0.5554074023257655,0.1416608686099045,0.30293172906433
341,0.6147929309887133,4.593988633949664e-09,0.5919514097512035,0.5666446494513607,0.6630852718918896,0.555405546255421,0.14166393726515952,0.3029305164794194
346,0.6147929287113475,2.3166227824944485e-09,0.5919515756031212,0.5666471233135993,0.6630859333479208,0.5554011298690342,0.14166826022946596,0.3029306099014998
351,0.6147929270606665,6.659417461918338e-10,0.5919516959749909,0.5666495504842329,0.6630868481533589,0.5553958770617506,0.14167236709875758,0.30293175583949167
356,0.614792927267809,8.730842715465315e-10,0.5919516264949363,0.5666512187535142,0.6630875610411519,0.5553914043074382,0.141675329383327,0.30293326630923484
361,0.614792928646596,2.2518712450292355e-09,0.5919513115180722,0.5666518373454943,0.6630877495759773,0.5553887681011184,0.14167686131215665,0.302934370586725
366,0.6147929295020109,3.107286206116555e-09,0.5919508217131931,0.5666515039223156,0.6630873486272669,0.5553883138554512,0.14167711469770863,0.3029345714468401
371,0.6147929289297448,2.5350200827389813e-09,0.5919503317035711,0.56665054569498,0.6630865567137135,0.5553897744600593,0.1416763816973441,0.3029338438425966
376,0.6147929275718416,1.1771168484386862e-09,0.5919500470736433,0.566649342175176,0.6630857324601259,0.5553924926761628,0.14167490535301336,0.30293260197082394
381,0.6147929267136886,3.1896385532803606e-10,0.5919501130970123,0.5666482069647137,0.6630852336031173,0.555395651978263,0.14167287485921357,0.3029314731625234
386,0.6147929269166588,5.219340515338899e-10,0.5919505463330315,0.566647348393534,0.6630852694098085,0.5553984604942656,0.1416705410517978,0.3029309984539368
391,0.6147929276424308,1.2477060495896808e-09,0.5919512200636259,0.5666468812086721,0.6630858247788487,0.5554002885750767,0.14166831347192363,0.30293139795299956
396,0.6147929280174947,1.6227700294635383e-09,0.5919519100413979,0.566646847061789,0.6630866794982435,0.5554007762115989,0.14166672810561712,0.3029324956827839
401,0.6147929277170163,1.322291609540116e-09,0.5919523802176624,0.5666472192104316,0.6630875061991915,0.5553999050113826,0.1416662744338996,0.3029338205547179
406,0.6147929271014291,7.067043616970636e-10,0.591952471776346,0.566647896218406,0.6630880018833809,0.5553980040458181,0.14166717186218444,0.3029348240919975
411,0.6147929267028409,3.0811619922133104e-10,0.5919521596112568,0.566648706836558,0.6630879998255491,0.5553956620761161,0.14166922552743533,0.3029351123964486
416,0.6147929267272837,3.3255898035378095e-10,0.5919515562640438,0.5666494429387384,0.6630875215019164,0.5553935549597316,0.1416718507176339,0.3029345943226343
421,0.6147929269918638,5.97139115932066e-10,0.5919508657105069,0.5666499166635905,0.6630867548188558,0.5553922415975692,0.14167426481174308,0.30293349359068783
426,0.6147929271869219,7.921971967306263e-10,0.5919503082095273,0.5666500188521282,0.6630859739257973,0.5553920028833823,0.14167576161014334,0.3029322355064743
431,0.6147929271397239,7.449991734631567e-10,0.5919500458181128,0.5666497518648307,0.663085435997004,0.5553927815448738,0.14167594938794448,0.30293126906718165
436,0.614792926898268,5.035433181532767e-10,0.5919501345241672,0.5666492223011901,0.6630852947707818,0.5553942371131817,0.14167486079556868,0.3029309020912497
441,0.6147929266490958,2.5437107975534445e-10,0.5919505164514017,0.5666485987907047,0.6630855595716393,0.5553958840954286,0.1416729068476953,0.3029312090568761
446,0.6147929265611858,1.6646106715256792e-10,0.5919510500885066,0.566648054833854,0.6630861083961983,0.5553972546653659,0.14167071204434045,0.3029320332902936
451,0.6147929266580264,2.633017137654292e-10,0.5919515638766347,0.5666477195463373,0.6630867433544979,0.5553980283527457,0.1416689045886959,0.3029330670585585
456,0.6147929268077091,4.12984424436047e-10,0.5919519126433691,0.5666476510138089,0.663087263748779,0.5553980943191396,0.14166793611298184,0.3029339695678786
461,0.6147929268463039,4.5157921846339377e-10,0.5919520182449735,0.5666478345036547,0.6630875297571819,0.5553975423742562,0.14166797923024893,0.3029344783954948
466,0.614792926728539,3.338143095277246e-10,0.5919518836045401,0.5666481984296396,0.663087497103536,0.5553966025827501,0.1416689166975286,0.30293448071972123
471,0.6147929265602203,1.6549561721035388e-10,0.5919515796488658,0.5666486383908151,0.6630872160561537,0.55539556278728,0.14167040797542443,0.3029340292372957
476,0.6147929264823975,8.767275794241414e-11,0.5919512136228524,0.5666490424046128,0.6630868011537435,0.5553946900193619,0.1416720035559944,0.30293330642464367
481,0.6147929265325138,1.377891134524134e-10,0.5919508919866681,0.5666493143381952,0.6630863865787227,0.5553941722217945,0.14167327301698973,0.30293255476121567
486,0.614792926624387,2.2966228918619436e-10,0.5919506905247802,0.5666493940125682,0.6630860838987538,0.555394087363488,0.1416739151971822,0.3029319974393297
491,0.6147929266515018,2.5677704407200963e-10,0.5919506394695367,0.5666492711659141,0.66308595469484,0.5553944006492648,0.14167382559620517,0.3029317737545299
496,0.614792926590993,1.9626833491770412e-10,0.5919507248890888,0.5666489888398358,0.6630860031791347,0.5553949864857303,0.1416731067049754,0.3029319068092943
501,0.6147929265057791,1.1105438790792732e-10,0.5919509020592566,0.5666486326146115,0.6630861865728027,0.555395668531508,0.14167202122585304,0.302932310242639
506,0.6147929264651233,7.03985758576664e-11,0.5919511138149918,0.5666483063412932,0.6630864361740231,0.55539626797716,0.1416709037442114,0.3029328282786285
511,0.6147929264804226,8.569789322621091e-11,0.5919513072435364,0.5666481008195177,0.6630866806041489,0.5553966481406553,0.141670058724886,0.30293329313445877
516,0.6147929265131236,1.1839884628273012e-10,0.5919514445750296,0.5666480659782361,0.6630868642287606,0.5553967441128407,0.14166967667710975,0.30293357921004954
521,0.6147929265248864,1.3016165922863365e-10,0.5919515072484438,0.5666481968541854,0.6630869569670473,0.5553965703672217,0.14166979339559252,0.30293363623718583
526,0.6147929265088387,1.1411394051918933e-10,0.5919514945680159,0.5666484386248095,0.6630869551936004,0.5553962060995481,0.1416703012800413,0.3029334926204105
531,0.6147929264810029,8.627820680118248e-11,0.5919514194330938,0.5666487083296442,0.6630868760488973,0.5553957651246071,0.1416710030238466,0.30293323185154647
536,0.6147929264576664,6.294165189046907e-11,0.5919513033623198,0.5666489243252906,0.6630867486243376,0.5553953614921913,0.14167168413613054,0.3029329543716782
541,0.6147929264459627,5.123801383177806e-11,0.5919511720126339,0.5666490320454618,0.6630866052243382,0.5553950817669023,0.14167217727440934,0.3029327409586883
546,0.6147929264469126,5.2187920651647346e-11,0.5919510513547531,0.5666490172021238,0.6630864747493448,0.5553949705299417,0.14167239874946636,0.30293263072059184
551,0.6147929264569373,6.221256843019773e-11,0.5919509641497168,0.5666489035646245,0.663086378862602,0.555395029538087,0.14167235138900278,0.30293261907291036
556,0.6147929264661072,7.138245550208921e-11,0.5919509265070201,0.5666487387940681,0.6630863305344158,0.5553952262171135,0.14167210138382827,0.30293267239905824
561,0.6147929264625775,6.785283446220092e-11,0.5919509448431597,0.5666485756347649,0.6630863340556262,0.5553955057729182,0.14167174414695904,0.30293275008012266
566,0.6147929264440003,4.9275583613450635e-11,0.5919510140707767,0.5666484558594203,0.6630863856700919,0.5553958030201651,0.14167137369704463,0.3029328232827902
571,0.6147929264227189,2.799416254362086e-11,0.5919511179644058,0.5666484014873925,0.6630864744110245,0.5553960530588391,0.14167106378247288,0.3029328831586881
576,0.6147929264152894,2.0564661085131775e-11,0.5919512322243927,0.5666484139167608,0.6630865832605887,0.5553962017701964,0.14167086127520856,0.30293293695459506
581,0.6147929264256543,3.0929592220729774e-11,0.591951329921731,0.5666484786768771,0.6630866910936852,0.5553962165417738,0.1416707872724289,0.3029329961857973
586,0.6147929264406061,4.5881409782566607e-11,0.591951388089982,0.5666485724886322,0.6630867758087902,0.5553960953583762,0.1416708405216261,0.3029330641199976
591,0.6147929264431361,4.8411386011082413e-11,0.5919513936402873,0.5666486699928693,0.6630868185723577,0.5553958704199766,0.14167100026410084,0.30293312931592264
596,0.6147929264293355,3.4610758703479405e-11,0.5919513468031367,0.5666487489118367,0.6630868084114975,0.5553956026593087,0.14167122889682832,0.30293316844386303
601,0.6147929264112039,1.647915137681366e-11,0.5919512609842958,0.5666487935524582,0.6630867458287281,0.5553953664186446,0.14167147667557894,0.3029331569057764
606,0.6147929264037054,8.980705068495354e-12,0.5919511590234866,0.5666487969495124,0.6630866440102093,0.5553952278538142,0.1416716901003803,0.30293308204580544
611,0.6147929264105073,1.5782597451163838e-11,0.591951066957415,0.5666487617086647,0.6630865267023881,0.555395224114431,0.14167182332201653,0.30293295256355246
616,0.6147929264221398,2.7415070213976378e-11,0.5919510071208642,0.5666486992482349,0.663086422827304,0.5553953510449267,0.14167184950431824,0.302932799450755
621,0.6147929264263143,3.158961980886943e-11,0.5919509925442122,0.5666486271359367,0.6630863590515379,0.5553955644574937,0.14167176808920132,0.30293266745330494
626,0.6147929264190427,2.431799206448204e-11,0.5919510241248861,0.5666485647187488,0.6630863523789942,0.5553957949928318,0.14167160494745837,0.30293260005970984
631,0.6147929264067735,1.2048806397046974e-11,0.5919510911637296,0.56664852799817,0.6630864050445439,0.5553959713670601,0.14167140494146138,0.3029326236914785
636,0.6147929263994273,4.7025716654047756e-12,0.5919511748723663,0.5666485252474243,0.6630865034157412,0.555396043633757,0.14167121922846496,0.3029327371377781
641,0.6147929264016563,6.931566431944702e-12,0.5919512536792202,0.5666485548311182,0.6630866214256296,0.5553959982543478,0.14167109142799236,0.3029329103176597
646,0.6147929264096051,1.4880430221353436e-11,0.5919513087954544,0.5666486060143112,0.6630867276550065,0.5553958600842482,0.14167104689675944,0.3029330930189923
651,0.614792926414991,2.0266233136112533e-11,0.5919513286001977,0.5666486625149414,0.663086794032651,0.5553956813650935,0.14167108795460556,0.3029332306803009
656,0.6147929264124874,1.7762680215582805e-11,0.5919513108722323,0.5666487076074567,0.6630868036080507,0.5553955224206238,0.14167119574163267,0.3029332818377435
661,0.614792926404114,9.389267141557411e-12,0.5919512625476919,0.5666487291056973,0.6630867551312447,0.5553954312824897,0.14167133735865206,0.30293323135885825
666,0.6147929263970341,2.309374913522788e-12,0.5919511973206667,0.5666487226851986,0.6630866631433548,0.5553954292048481,0.14167147568207186,0.30293309511308003
671,0.6147929263968549,2.130184917348288e-12,0.591951131872175,0.5666486926361785,0.6630865536211067,0.5553955063705526,0.14167157895062715,0.3029329146788204
676,0.6147929264025876,7.862932527302746e-12,0.5919510817332129,0.5666486499937899,0.6630864565118482,0.5553956282501955,0.14167162774083222,0.3029327440089723
681,0.6147929264079156,1.3190892822478872e-11,0.591951057754076,0.5666486087752564,0.6630863973594299,0.5553957494881685,0.14167161796094077,0.30293263255089053
686,0.6147929264074055,1.2680745342663613e-11,0.5919510639156023,0.5666485815506696,0.663086390419166,0.5553958300096664,0.14167155966948147,0.30293261032085206
691,0.6147929264015416,6.816880393500924e-12,0.5919510968594873,0.5666485756910221,0.663086435160255,0.5553958478156298,0.14167147258887522,0.30293267959549497
696,0.6147929263958003,1.0755840662568517e-12,0.5919511471201949,0.5666485913816639,0.6630865170259284,0.5553958045263335,0.14167137992005036,0.3029328155536161
700,0.6147929263947247,1e-12,0.5919511910887025,0.5666486151381449,0.6630865933016061,0.5553957404388538,0.1416713158480837,0.3029329437130626


==> generated/plot_heterogeneity.csv <==
heterogeneity,Complete-case SMKL_mean,Complete-case SMKL_sd,Zero-fill SMKL_mean,Zero-fill SMKL_sd,IPW mean SMKL_mean,IPW mean SMKL_sd,2D-FedSMKL_mean,2D-FedSMKL_sd,Oracle full SMKL_mean,Oracle full SMKL_sd
0.0,0.7354757582362059,0.0403188486416575,0.8122020071758431,0.0199875467631843,0.8074621960352525,0.0206897221610942,0.8046963523973298,0.0216112681920365,0.822605313201237,0.0171251111704888
0.4,0.6956056396713499,0.0413899886658443,0.7414916030027364,0.0335154744901968,0.7378660493041032,0.0327241881464956,0.7357520922519809,0.0350378667103531,0.7554905788692341,0.0361506222182058
0.8,0.5833439402917189,0.0295473889777882,0.6134571138451824,0.0343174189408712,0.612214686537423,0.0351893857125217,0.6223862062860557,0.0365213255856056,0.6234963787679861,0.0365319851372955
1.2,0.468984070320657,0.0491658421907919,0.483438757701527,0.040993140112224,0.4855655482543283,0.0386953809235331,0.5345114350127826,0.0430549707874032,0.4900207878466371,0.0375929621967273


==> generated/plot_missingness.csv <==
missing_rate,Complete-case SMKL_mean,Complete-case SMKL_sd,Zero-fill SMKL_mean,Zero-fill SMKL_sd,IPW mean SMKL_mean,IPW mean SMKL_sd,2D-FedSMKL_mean,2D-FedSMKL_sd,Oracle full SMKL_mean,Oracle full SMKL_sd
0.1,0.6189859720439131,0.0307127885363485,0.6213695571498594,0.0293894835216192,0.6215662521812464,0.0296666726232885,0.6393452814694531,0.0368341729327039,0.6271779264301359,0.0264979355066514
0.25,0.6096773298182728,0.0455675529390413,0.6283335771359393,0.0362370524988942,0.6274687255672273,0.03604993211462,0.6430660115417136,0.0354856577423275,0.6317166411463416,0.0330261337063168
0.35,0.5833439402917189,0.0295473889777882,0.6134571138451824,0.0343174189408712,0.612214686537423,0.0351893857125217,0.6223862062860557,0.0365213255856056,0.6234963787679861,0.0365319851372955
0.5,0.5776440796047491,0.0486040629800592,0.6288999318276643,0.0372751891242129,0.6279366274417778,0.036625619755597,0.6406778066258222,0.0378050075796088,0.6382582691108327,0.043930377264911
0.65,nan,nan,0.6078994675928323,0.029366536829928,0.6017148189123295,0.0303349057204523,0.61044922699207,0.0298203899280302,0.6323307817799829,0.0325296418468695

